Abstract Visual Reasoning Enabled by Language

While artificial intelligence (AI) models have achieved human or even superhuman performance in many well-defined applications, they still struggle to show signs of broad and flexible intelligence. The Abstraction and Reasoning Corpus (ARC), a visual intelligence benchmark introduced by Fran\c{c}ois Chollet, aims to assess how close AI systems are to human-like cognitive abilities. Most current approaches rely on carefully handcrafted domain-specific program searches to brute-force solutions for the tasks present in ARC. In this work, we propose a general learning-based framework for solving ARC. It is centered on transforming tasks from the vision to the language domain. This composition of language and vision allows for pre-trained models to be leveraged at each stage, enabling a shift from handcrafted priors towards the learned priors of the models. While not yet beating state-of-the-art models on ARC, we demonstrate the potential of our approach, for instance, by solving some ARC tasks that have not been solved previously.

==> figures/sizetrain.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{gray}{RGB}{128,128,128}
\definecolor{lightgray204}{RGB}{204,204,204}

\begin{axis}[
legend cell align={left},
legend style={
  fill opacity=0.8,
  draw opacity=1,
  text opacity=1,
  at={(0.03,0.97)},
  anchor=north west,
  draw=lightgray204,
  font=\scriptsize
},
log basis x={10},
tick align=outside,
tick pos=left,
x grid style={darkgray176},
xlabel={Parameters},
xmin=420189819.458679, xmax=233227925717.599,
xmode=log,
xtick style={color=black},
% xtick={10000000,100000000,1000000000,10000000000,100000000000,1000000000000,10000000000000},
% xticklabels={
%   \(\displaystyle {10^{7}}\),
%   \(\displaystyle {10^{8}}\),
%   \(\displaystyle {10^{9}}\),
%   \(\displaystyle {10^{10}}\),
%   \(\displaystyle {10^{11}}\),
%   \(\displaystyle {10^{12}}\),
%   \(\displaystyle {10^{13}}\)
% },
y grid style={darkgray176},
ylabel={Accuracy (\%)},
ylabel near ticks,
%ylabel shift=-50pt,
ymin=0, ymax=0.21,
ytick style={color=black},
yticklabels={
0,
0,
5,
10,
15,
20
},
]
% \path [draw=gray]
% (axis cs:1100000000,0.0600596764356799)
% --(axis cs:1100000000,0.0832736568976534);

% \path [draw=gray]
% (axis cs:7100000000,0.101048618844355)
% --(axis cs:7100000000,0.107284714488978);

% \path [draw=gray]
% (axis cs:3000000000,0.0996548220313558)
% --(axis cs:3000000000,0.102011844635311);

% \path [draw=gray]
% (axis cs:1700000000,0.0811647289441311)
% --(axis cs:1700000000,0.0955019377225355);

% \path [draw=gray]
% (axis cs:560000000,0.0479587585476807)
% --(axis cs:560000000,0.0520412414523193);

% \path [draw=black, semithick]
% (axis cs:175000000000,0.19)
% --(axis cs:175000000000,0.19);

\addplot [semithick, black, mark=*, mark size=3, mark options={solid}, only marks]
table {%
1100000000 0.0716666666666667
7100000000 0.104166666666667
3000000000 0.100833333333333
1700000000 0.0883333333333333
560000000 0.05
};
\addlegendentry{BLOOM}
\addplot [semithick, black, mark=asterisk, mark size=3, mark options={solid}, only marks]
table {%
175000000000 0.19
};
\addlegendentry{GPT-3}

% \plot [semithick, gray, mark=-, mark size=3, mark options={solid}, only marks]
% table {%
% 1100000000 0.0600596764356799
% 7100000000 0.101048618844355
% 3000000000 0.0996548220313558
% 1700000000 0.0811647289441311
% 560000000 0.0479587585476807
% };
% \plot [semithick, gray, mark=-, mark size=3, mark options={solid}, only marks]
% table {%
% 1100000000 0.0832736568976534
% 7100000000 0.107284714488978
% 3000000000 0.102011844635311
% 1700000000 0.0955019377225355
% 560000000 0.0520412414523193
% };

\end{axis}

\end{tikzpicture}

